3rd Order Temporal Correlation Function of Pseudo-Thermal Light

This experiment reports a nontrivial third-order temporal correlation of chaotic-thermal light in which the randomly radiated thermal light is observed to have a 6-times greater chance of being captured by three individual photodetectors simultaneously than that of being captured by three photodetectors at different times (separated by the coherent time of pseudo-thermal light), indicating a "three-photon bunching" effect. The nontrivial correlation of thermal light is the result of multi-photon interference.

==> orig/README.txt <==
%auto-ignore
The author submitted file contains binary data which is non-portable.
We distiled this file using eps2eps, which produced readable output.
arXiv admin: 2009-09-18

